High-Accuracy Model Predictive Control with Inverse Hysteresis for High-Speed Trajectory Tracking of Piezoelectric Fast Steering Mirror

Piezoelectric fast steering mirrors (PFSM) are widely utilized in beam precision-pointing systems but encounter considerable challenges in achieving high-precision tracking of fast trajectories due to nonlinear hysteresis and mechanical dual-axis cross-coupling. This paper proposes a model predictive control (MPC) approach integrated with a hysteresis inverse based on the Hammerstein modeling structure of the PFSM. The MPC is designed to decouple the rate-dependent dual-axis linear components, with an augmented error integral variable introduced in the state space to eliminate steady-state errors. Moreover, proofs of zero steady-state error and disturbance rejection are provided. The hysteresis inverse model is then cascaded to compensate for the rate-independent nonlinear components. Finally, PFSM tracking experiments are conducted on step, sinusoidal, triangular, and composite trajectories. Compared to traditional model-free and existing model-based controllers, the proposed method significantly enhances tracking accuracy, demonstrating superior tracking performance and robustness to frequency variations. These results offer valuable insights for engineering applications.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

